Optimizing Bilingual Neural Transducer with Synthetic Code-switching Text Generation

Code-switching describes the practice of using more than one language in the same sentence. In this study, we investigate how to optimize a neural transducer based bilingual automatic speech recognition (ASR) model for code-switching speech. Focusing on the scenario where the ASR model is trained without supervised code-switching data, we found that semi-supervised training and synthetic code-switched data can improve the bilingual ASR system on code-switching speech. We analyze how each of the neural transducer's encoders contributes towards code-switching performance by measuring encoder-specific recall values, and evaluate our English/Mandarin system on the ASCEND data set. Our final system achieves 25% mixed error rate (MER) on the ASCEND English/Mandarin code-switching test set -- reducing the MER by 2.1% absolute compared to the previous literature -- while maintaining good accuracy on the monolingual test sets.

==> fig/encoder_recall.tsv <==
x	y0	y1	y2
1	0.43	0.07	0.17
2	0.52	0.13	0.26
3	0.57	0.19	0.33
4	0.60	0.22	0.38
5	0.63	0.25	0.42
6	0.65	0.25	0.45
7	0.66	0.27	0.47
8	0.68	0.29	0.50
9	0.70	0.32	0.51
10	0.71	0.33	0.53

